Direct observations of the atomic-molecular phase transition in the Milky Way's nuclear wind

Hundreds of high-velocity atomic gas clouds exist above and below the Galactic Centre, with some containing a molecular component. However, the origin of these clouds in the Milky Way's wind is unclear. This paper presents new high-resolution MeerKAT observations of three atomic gas clouds and studies the relationship between the atomic and molecular phases at $\sim 1$ pc scales. The clouds' atomic hydrogen column densities, $N_{\mathrm{HI}}$, are less than a $\mbox{few}\times 10^{20}$ cm$^{-2}$, but the two clouds closest to the Galactic Centre nonetheless have detectable CO emission. This implies the presence of H$_{2}$ at levels of $N_{\mathrm{HI}}$ at least a factor of ten lower than in the typical Galactic interstellar medium. For the cloud closest to the Galactic Centre, there is little correlation between the $N_{\mathrm{HI}}$ and the probability that it will harbour detectable CO emissions. In contrast, for the intermediate cloud, detectable CO is heavily biased toward the highest values of $N_{\mathrm{HI}}$. The cloud most distant from the Galactic Centre has no detectable CO at similar $N_{\mathrm{HI}}$ values. Moreover, we find that the two clouds with detectable CO are too molecule-rich to be in chemical equilibrium, given the depths of their atomic shielding layers, which suggests a scenario whereby these clouds consist of pre-existing molecular gas from the disc that the Galactic wind has swept up, and that is dissociating into atomic hydrogen as it flows away from the Galaxy. We estimate that entrained molecular material of this type has a $\sim \mathrm{few}-10$ Myr lifetime before photodissociating.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
